Graph Q-Learning for Combinatorial Optimization

Graph-structured data is ubiquitous throughout natural and social sciences, and Graph Neural Networks (GNNs) have recently been shown to be effective at solving prediction and inference problems on graph data. In this paper, we propose and demonstrate that GNNs can be applied to solve Combinatorial Optimization (CO) problems. CO concerns optimizing a function over a discrete solution space that is often intractably large. To learn to solve CO problems, we formulate the optimization process as a sequential decision making problem, where the return is related to how close the candidate solution is to optimality. We use a GNN to learn a policy to iteratively build increasingly promising candidate solutions. We present preliminary evidence that GNNs trained through Q-Learning can solve CO problems with performance approaching state-of-the-art heuristic-based solvers, using only a fraction of the parameters and training time.

==> data/jobshop_qf_j25-w15_4x4_multilayer-from_script_v3-nan.csv <==
epoch,loss,r_train,r_eval,success_rates,relative_err
0,1274.1802883148193,7.858281135559082,21.87656021118164,0.65625,0.1774420142173767
1,259.4118483066559,6.546953201293945,5.91531229019165,0.03125,0.0
2,37.458716835826635,5.979843616485596,4.904687404632568,0.0,nan
3,3.836194548755884,4.09835958480835,2.593437433242798,0.0,nan
4,24.512961521744728,3.740156412124634,2.4650001525878906,0.0,nan
5,2.2170458352193236,5.194531440734863,4.21062469482 4219,0.0,nan
6,357.0469822883606,4.674296855926514,5.767499923706055,0.0,nan
7,179.06716883182526,5.485000133514404,4.346249580383301,0.0,nan
8,374.61600399017334,6.376015663146973,5.825937271118164,0.0,nan
9,39.74730345606804,6.224922180175781,6.274062633514404,0.0,nan
10,19.79911480844021,5.860000133514404,4.867499828338623,0.0,nan
11,1.0233522988855839,5.98507833480835,5.280312538146973,0.0,nan
12,0.22597058316750918,5.801875114440918,4.453437328338623,0.0,nan
13,8.249162813044677,6.2732038497924805,5.526874542236328,0.0,nan
14,8.961425863206387,5.271250247955322,5.705312728881836,0.0,nan
15,0.8192652615252882,5.564765930175781,7.052499771118164,0.03125,0.0776699036359787
16,9.516468382440507,6.787265777587891,5.883749961853027,0.0,nan
17,124.61887776851654,6.186875343322754,5.217499732971191,0.0,nan
18,304.78746485710144,5.806484699249268,5.676562309265137,0.0,nan
19,9.513920962344855,6.024374961853027,5.885312080383301,0.0,nan
20,50.07193765044212,5.233906269073486,6.096874713897705,0.0,nan
21,9.945087837753817,4.76953125,4.90906286239624,0.0,nan
22,9.646394643932581,4.566249847412109,3.361562490463257,0.0,nan
23,1.5354351592250168,4.336562633514404,3.6959376335144043,0.0,nan
24,22.883266046643257,4.629687309265137,3.486562728881836,0.0,nan
25,35.09430421888828,4.1281256675720215,3.487187623977661,0.0,nan
26,135.78100717067719,4.364999771118164,4.060937881469727,0.0,nan
27,26.99703946709633,5.167812347412109,5.106563091278076,0.0,nan
28,15.796397637575865,4.939765930175781,5.040625095367432,0.0,nan
29,18.10759684816003,4.731953144073486,4.583125114440918,0.0,nan
30,16.331648781895638,5.3354692459106445,4.408124923706055,0.0,nan
31,4.972556425258517,5.968827724456787,4.047500133514404,0.0,nan
32,2.891812849789858,6.2849225997924805,5.035625457763672,0.0,nan
33,35.61359841749072,6.581718444824219,6.048125267028809,0.0,nan
34,22.915726393461227,7.725937843322754,5.638750076293945,0.0,nan
35,158.01577162742615,8.528046607971191,7.409687519073486,0.0,nan
36,141.13539457321167,8.136796951293945,7.974687576293945,0.0,nan
37,3.134164866001811,6.987500190734863,5.824687480926514,0.0,nan
38,52.76177376508713,7.994922637939453,6.675624847412109,0.0,nan
39,16.74303798377514,6.925390720367432,6.723437309265137,0.0,nan
40,33.68705573678017,6.332812309265137,5.942812442779541,0.0,nan
41,43.5572512447834,8.057344436645508,7.913125038146973,0.0,nan
42,16.821810752153397,6.60546875,7.71875,0.0,nan
43,1.4174948940053582,6.623281478881836,6.4253129959106445,0.0,nan
44,1.8269565452192182,6.45242166519165,5.886249542236328,0.0,nan
45,16.404015593230724,6.362656593322754,6.562187194824219,0.0,nan
46,0.4128150112228468,5.217422008514404,6.485000133514404,0.0,nan
47,31.502532675862312,5.977187156677246,6.284687519073486,0.0,nan
48,12.385056409984827,5.772812366485596,5.978437423706055,0.0,nan
49,0.8901400745962746,5.494062423706055,5.606562614440918,0.0,nan
50,10.03774262405932,5.646406650543213,6.266249656677246,0.0,nan
51,10.296057226136327,5.773828029632568,6.141874313354492,0.0,nan
52,0.3493658788720495,5.487499713897705,5.873749732971191,0.0,nan
53,65.31200703978539,6.144140243530273,6.454375267028809,0.0,nan
54,9.492989026010036,6.429609298706055,6.203125,0.0,nan
55,5.858419004827738,6.8591413497924805,7.11062479019165,0.0,nan
56,11.655981997959316,6.501250267028809,6.145312309265137,0.0,nan
57,3.8326805643737316,5.6776556968688965,5.652187824249268,0.0,nan
58,25.763701017946005,5.635390758514404,6.265625,0.0,nan
59,36.493955723941326,5.044453144073486,5.274062156677246,0.0,nan
60,25.96355327963829,6.018672466278076,7.5631256103515625,0.0,nan
61,0.7509149191319011,6.207499980926514,6.197187423706055,0.0,nan
62,1.8899845387495589,6.759765625,6.363124370574951,0.0,nan
63,2.978050340898335,6.448828220367432,6.226874828338623,0.0,nan
64,1.078761133547232,6.702812194824219,7.400312900543213,0.03125,0.0
65,105.82083559036255,6.48828125,6.10281229019165,0.0,nan
66,4.448226818116382,6.593125343322754,7.900937557220459,0.0,nan
67,1.980556002818048,6.838437557220459,6.966875076293945,0.0,nan
68,7.392365839332342,6.499375343322754,7.081874847412109,0.0,nan
69,2.847221882082522,6.658203601837158,6.469687461853027,0.0,nan
70,1.430834167636931,6.63953161239624,5.840624809265137,0.0,nan
71,24.435962460935116,6.800156593322754,7.5681257247924805,0.0,nan
72,13.072190387174487,6.537890911102295,7.090625286102295,0.0,nan
73,47.943299770355225,5.590156078338623,6.432499885559082,0.0,nan
74,22.053643949329853,8.488046646118164,10.761561393737793,0.15625,0.5421081781387329
75,5.891899682581425,5.503905773162842,6.010312557220459,0.0,nan
76,71.23570799827576,5.852578163146973,6.924062252044678,0.0,nan
77,12.28975449129939,4.949140548706055,5.050312519073486,0.0,nan
78,16.736574972048402,4.351718902587891,4.412187576293945,0.0,nan
79,0.35241186841085437,5.244999885559082,5.0343756675720215,0.0,nan
80,61.6504902690649,5.038437366485596,5.114062309265137,0.0,nan
81,24.79856715351343,4.926952838897705,4.734375,0.0,nan
82,28.22514357045293,4.513437747955322,4.646875381469727,0.0,nan
83,40.55603112280369,4.255624771118164,3.7581253051757812,0.0,nan
84,30.950231216847897,4.612499713897705,4.420312881469727,0.0,nan
85,24.05817662924528,4.447343349456787,4.552500247955322,0.0,nan
86,28.576759196817875,4.116093635559082,4.508124828338623,0.0,nan
87,7.063275123015046,4.375546455383301,5.170624732971191,0.0,nan
88,20.002780731767416,4.501640796661377,4.796562194824219,0.0,nan
89,15.801727261394262,4.905468940734863,5.081250190734863,0.0,nan
90,12.523359380662441,4.683906555175781,4.549375534057617,0.0,nan
91,19.94078504294157,4.6920318603515625,4.649374961853027,0.0,nan
92,4.396430433727801,4.556093692779541,5.244688034057617,0.0,nan
93,17.402892649173737,4.651953220367432,4.861562252044678,0.0,nan
94,39.04804591834545,7.419452667236328,7.1006245613098145,0.03125,0.28125
95,7.7575733214616776,3.609687328338623,2.2621874809265137,0.0,nan
96,0.43261454847510095,2.9124999046325684,2.549375057220459,0.0,nan
97,0.03645955623221653,3.518749952316284,4.232187747955322,0.0,nan
98,0.528560672304593,3.598984718322754,3.565624713897705,0.0,nan
99,0.7790820723012075,3.2978909015655518,3.404062509536743,0.0,nan
100,0.02134802333478092,3.097421884536743,2.1362500190734863,0.0,nan
101,5.09258957948623,2.984921932220459,2.783437490463257,0.0,nan
102,0.4509486729002674,4.017578125,3.702812671661377,0.0,nan
103,1.240126263583079,2.6982812881469727,3.838749408721924,0.03125,0.0
104,6.523992190079298,4.634765625,4.2196879386901855,0.0,nan
105,0.5779357607648308,3.1055469512939453,3.3834376335144043,0.0,nan
106,0.0007807651367102153,2.6402344703674316,3.5999996662139893,0.03125,0.6904761791229248
107,39.66200818121433,1.990078091621399,4.414374828338623,0.03125,0.054347824305295944
108,12.8360825767204,3.7161717414855957,3.3996875286102295,0.0,nan
109,0.30539421905416475,2.0582029819488525,1.889062523841858,0.0,nan
110,24.583040704486848,1.7945313453674316,0.89000004529953,0.0,nan
111,1.3296754690818489,1.884609341621399,1.402187466621399,0.0,nan
112,69.06897938251495,1.895625114440918,0.4375,0.0,nan
113,66.09823478758335,1.7865623235702515,2.049375057220459,0.0,nan
114,56.80298352241516,1.2482813596725464,0.8656250238418579,0.0,nan
115,51.36711038649082,0.9267969131469727,0.7137499451637268,0.0,nan
116,42.94326300173998,0.9524219632148743,0.7690625190734863,0.0,nan
117,47.172099366784096,0.9627344608306885,0.9553124904632568,0.0,nan
118,7.773044291650876,1.0426563024520874,0.9590625166893005,0.0,nan
119,3.76874366030097,1.2048437595367432,2.671562671661377,0.0,nan
120,5.475665329024196,2.4685158729553223,-0.062499985098838806,0.0,nan
121,36.38207723200321,2.7203903198242188,2.78125,0.0,nan
122,14.904647219926119,1.1553125381469727,1.2665627002716064,0.0,nan
123,6.677790465531871,0.9025781750679016,0.7103126049041748,0.0,nan
124,2.2284906720742583,0.9583593606948853,0.03125002235174179,0.0,nan
125,5.8753105362957285,2.304140567779541,1.90625,0.0,nan
126,15.586638363543898,0.5300781726837158,-0.0625,0.0,nan
127,5.008809313008896,0.9708594083786011,1.627812385559082,0.0,nan
128,3.4680688809603453,1.8194531202316284,2.6603124141693115,0.0,nan
129,0.20790884297093726,1.5407031774520874,1.8359373807907104,0.0,nan
130,19.126957207918167,1.669531226158142,2.463124990463257,0.0,nan
131,4.650678090751171,1.8811719417572021,1.212499976158142,0.0,nan
132,6.627767994999886,2.0700783729553223,1.3481251001358032,0.0,nan
133,31.673563450574875,3.832812786102295,2.7124998569488525,0.0,nan
134,4.916029257699847,1.0196874141693115,0.2084374576807022,0.0,nan
135,38.026136592030525,0.7553906440734863,0.270937442779541,0.0,nan
136,61.11657115072012,0.44148439168930054,-0.035937532782554626,0.0,nan
137,12.001714901998639,1.9138281345367432,1.4171874523162842,0.0,nan
138,1.0427177565698003,3.0844531059265137,3.5503125190734863,0.0,nan
139,3.288194290080355,4.150312423706055,2.9337496757507324,0.03125,0.17391304671764374
140,0.003020186180242135,3.0500781536102295,1.5778124332427979,0.0,nan
141,39.242988243699074,2.6477341651916504,2.296250104904175,0.0,nan
142,29.87827431410551,3.455078125,4.400000095367432,0.0,nan
143,1.4991846686028225,6.102969169616699,5.4796881675720215,0.0,nan
144,6.135932056233287,5.310078144073486,5.461250305175781,0.0,nan
145,11.433220341801643,9.189765930175781,9.560312271118164,0.03125,0.2857142984867096
146,20.24610497057438,13.564764022827148,13.22281265258789,0.0625,0.337105393409729
147,9.718573741614819,16.569841384887695,17.507184982299805,0.15625,0.45753470063209534
148,5.845811232924461,14.591560363769531,14.590937614440918,0.125,0.08093443512916565
149,2.3184921760112047,13.208748817443848,15.151248931884766,0.1875,0.3833324611186981
150,10.180094745010138,14.08515453338623,15.765310287475586,0.3125,0.6684867739677429
151,5.916404947638512,9.587421417236328,11.278749465942383,0.125,0.5747002363204956
152,2.627450229600072,7.877968788146973,9.546562194824219,0.09375,0.3113507330417633
153,1.562346245162189,9.447187423706055,10.219062805175781,0.03125,0.08411215245723724
154,8.901515614241362,12.564606666564941,10.961874961853027,0.03125,0.0
155,7.161192759871483,9.16585922241211,13.148748397827148,0.25,0.3252469301223755
156,4.860238216817379,10.398670196533203,10.058123588562012,0.125,0.21542325615882874
157,6.858855698257685,10.420389175415039,11.640624046325684,0.125,0.7924161553382874
158,1.6918414905667305,11.851014137268066,10.881874084472656,0.125,0.3198132812976837
159,2.310207238420844,13.529764175415039,12.578749656677246,0.1875,0.6860291957855225
160,2.597172347828746,12.259530067443848,14.051560401916504,0.1875,0.24028198421001434
161,4.360661510378122,14.529295921325684,16.218435287475586,0.375,0.41061198711395264
162,6.041861806064844,13.05554485321045,11.335623741149902,0.25,0.2775791883468628
163,2.785230769775808,12.493592262268066,12.113749504089355,0.125,0.6097069382667542
164,3.1816836427897215,11.714842796325684,13.168437004089355,0.1875,0.4348529577255249
165,6.1198668740689754,13.290154457092285,15.365309715270996,0.34375,0.37311017513275146
166,5.912550739943981,13.655780792236328,12.534998893737793,0.15625,0.6260088086128235
167,6.28038365393877,12.220544815063477,11.892812728881836,0.15625,0.5695896744728088
168,3.815272904932499,13.301874160766602,14.347498893737793,0.3125,0.3713427186012268
169,9.133883960545063,17.350231170654297,15.670623779296875,0.28125,0.7521595358848572
170,6.468080900609493,17.937576293945312,17.737186431884766,0.34375,0.4702621400356293
171,2.7795453183352947,19.746170043945312,18.708436965942383,0.46875,0.3933921754360199
172,3.8181579746305943,19.659137725830078,19.743745803833008,0.59375,0.3293818235397339
173,2.981800451874733,19.57140350341797,21.171558380126953,0.6875,0.4540245234966278
174,4.461936838924885,20.372419357299805,21.15062141418457,0.75,0.4354468286037445
175,4.355800963938236,20.295856475830078,19.948745727539062,0.65625,0.4445790648460388
176,2.096183213405311,21.15945053100586,21.73686981201172,0.78125,0.3755311071872711
177,2.0328553980216384,22.135229110717773,22.877182006835938,0.90625,0.16857069730758667
178,3.110236596316099,23.077651977539062,24.296245574951172,1.0,0.23582567274570465
179,3.442535163834691,23.312183380126953,23.888744354248047,0.9375,0.2320946753025055
180,2.7695357855409384,22.839370727539062,24.309995651245117,1.0,0.33299121260643005
181,2.4674993325024843,21.75890350341797,22.475933074951172,0.8125,0.5892006158828735
182,3.3921449799090624,20.87312126159668,22.815929412841797,0.84375,0.4159586429595947
183,3.6698544546961784,22.370933532714844,22.633745193481445,0.875,0.2516472041606903
184,2.927773229777813,23.249526977539062,24.301244735717773,1.0,0.2169942408800125
185,2.042127536609769,23.1180419921875,23.888431549072266,0.96875,0.34629255533218384
186,2.692158706486225,23.403356552124023,24.362808227539062,1.0,0.3296564817428589
187,2.436157774180174,23.808900833129883,23.523120880126953,0.90625,0.20610597729682922
188,3.474014198407531,23.5164794921875,24.414995193481445,1.0,0.2065664827823639
189,4.557528285309672,23.66265106201172,24.409059524536133,1.0,0.3081412613391876
190,2.662072768434882,22.122652053833008,24.294994354248047,1.0,0.5064796209335327
191,3.07554480060935,23.350542068481445,24.33186912536621,1.0,0.3443889915943146
192,4.436687633395195,23.667417526245117,24.43624496459961,1.0,0.2867994010448456
193,4.546158745884895,23.937416076660156,24.404369354248047,1.0,0.1273004561662674
194,2.6526785157620907,23.6258544921875,24.441558837890625,1.0,0.2412751168012619
195,3.602509180083871,24.084213256835938,24.42499542236328,1.0,0.19884192943572998
196,2.925741694867611,23.719682693481445,24.453433990478516,1.0,0.19747017323970795
197,1.837447302415967,23.984527587890625,24.40406036376953,1.0,0.272823691368103
198,1.9043913083150983,23.691715240478516,24.41968536376953,1.0,0.06357140839099884
199,1.521727199666202,23.802181243896484,24.44843292236328,1.0,0.22452746331691742
200,2.952134430408478,24.012027740478516,24.466869354248047,1.0,0.2243226319551468
201,2.5326852072030306,23.746166229248047,24.426557540893555,1.0,0.2062346488237381
202,2.025955597870052,24.119136810302734,24.44780921936035,1.0,0.14944124221801758
203,2.986589603126049,24.14132308959961,24.368743896484375,1.0,0.36183732748031616
204,1.7256537340581417,23.883434295654297,24.4431209564209,1.0,0.16764569282531738
205,1.503008620813489,23.84788703918457,24.499370574951172,1.0,0.09631168842315674
206,1.4866299061104655,23.965618133544922,24.4453067779541,1.0,0.19757907092571259
207,2.179982604458928,24.08570098876953,24.473745346069336,1.0,0.10180750489234924
208,2.1514431815594435,24.122339248657227,24.41780662536621,1.0,0.13230305910110474
209,1.4629835775122046,24.166637420654297,24.499370574951172,1.0,0.12423596531152725
210,1.78804153483361,24.21015167236328,24.478748321533203,1.0,0.1885087788105011
211,1.883554955944419,23.908903121948242,24.474056243896484,1.0,0.12978123128414154
212,1.8077534455806017,23.914527893066406,24.470306396484375,1.0,0.2794966697692871
213,2.018737672828138,24.26905632019043,24.4218692779541,1.0,0.2569357752799988
214,1.830506387166679,24.124916076660156,24.387807846069336,1.0,0.1896909773349762
215,2.4642629511654377,23.972259521484375,24.429059982299805,1.0,0.26842814683914185
216,1.90871661901474,24.018590927124023,24.380308151245117,1.0,0.12419259548187256
217,2.911093819886446,24.305150985717773,24.43686866760254,1.0,0.06396978348493576
218,1.7407888770103455,24.10015296936035,24.443744659423828,1.0,0.19717305898666382
219,1.80976914614439,23.967185974121094,24.409996032714844,1.0,0.24295707046985626
220,1.8367870431393385,24.271949768066406,24.433744430541992,1.0,0.2119947224855423
221,2.223503928631544,24.36773109436035,24.46780776977539,1.0,0.07955655455589294
222,1.8234732914716005,24.336715698242188,24.4559326171875,1.0,0.09835468977689743
223,2.067853976972401,24.318668365478516,24.4899959564209,1.0,0.1040879637002945
224,2.0301457587629557,24.077808380126953,24.493122100830078,1.0,0.11566760390996933
225,2.004499975591898,23.84640121459961,24.475309371948242,1.0,0.10188163071870804
226,1.8671813998371363,24.320932388305664,24.427810668945312,1.0,0.14244359731674194
227,1.6634275550022721,24.249292373657227,24.462182998657227,1.0,0.18280339241027832
228,1.321570111438632,23.98225975036621,24.412498474121094,1.0,0.13283681869506836
229,1.0013870503753424,24.28281021118164,24.43218421936035,1.0,0.08274088054895401
230,2.15106881223619,24.251949310302734,24.46968650817871,1.0,0.08278387784957886
231,1.4243145398795605,24.21468162536621,24.468120574951172,1.0,0.22926297783851624
232,3.0551497284322977,24.259681701660156,24.420621871948242,1.0,0.11709598451852798
233,1.985981217585504,23.900543212890625,24.35780906677246,1.0,0.18009167909622192
234,1.2146712839603424,24.242652893066406,24.495622634887695,1.0,0.21840675175189972
235,1.229300508275628,24.18609046936035,24.47905731201172,1.0,0.08496662229299545
236,1.654953537043184,24.331327438354492,24.50624656677246,1.0,0.09347142279148102
237,2.52741492819041,24.297183990478516,24.500932693481445,1.0,0.13285711407661438
238,1.7144696903415024,23.83601188659668,24.474994659423828,1.0,0.1463443636894226
239,1.670196262653917,23.762338638305664,24.459684371948242,1.0,0.21737000346183777
240,1.743160666897893,24.18022918701172,24.430307388305664,1.0,0.15233609080314636
241,2.157956726849079,23.83616828918457,24.419370651245117,1.0,0.1790263056755066
242,2.2376117166131735,24.064918518066406,24.440933227539062,1.0,0.11334913969039917
243,2.480415756814182,24.242965698242188,24.425933837890625,1.0,0.14286845922470093
244,2.1794370748102665,22.746950149536133,24.412185668945312,1.0,0.2840505838394165
245,1.1843220847658813,23.13570213317871,24.439058303833008,1.0,0.17041552066802979
246,1.7150747245177627,23.483043670654297,24.348432540893555,1.0,0.24692416191101074
247,2.00883159507066,23.18265151977539,24.313121795654297,1.0,0.21362152695655823
248,2.3154457015916705,24.102264404296875,24.458433151245117,1.0,0.12316250801086426
249,0.943752127699554,24.398666381835938,24.483745574951172,1.0,0.028253953903913498
250,2.710957260802388,24.451950073242188,24.45812225341797,1.0,0.020040910691022873
251,2.466854928061366,24.481794357299805,24.481246948242188,1.0,0.03970032185316086
252,2.6370064690709114,24.480621337890625,24.445310592651367,1.0,0.03765738755464554
253,1.0133274560794234,24.431011199951172,24.51249885559082,1.0,0.02786712534725666
254,1.9268929744139314,24.35272979736328,24.415620803833008,1.0,0.018537329509854317
255,1.684753468260169,24.34710693359375,24.504060745239258,1.0,0.06578723341226578
256,0.9456619375851005,24.35218620300293,24.464370727539062,1.0,0.09892497956752777
257,1.3995772623457015,24.34124755859375,24.451557159423828,1.0,0.03381887078285217
258,1.0408481645863503,24.434215545654297,24.50156021118164,1.0,0.025838518515229225
259,1.8761646207422018,24.3543701171875,24.54812240600586,1.0,0.050284821540117264
260,0.9704343066550791,24.274059295654297,24.46749496459961,1.0,0.052000969648361206
261,0.9468965902924538,23.984607696533203,24.475622177124023,1.0,0.034137558192014694
262,1.0302017342764884,24.159839630126953,24.39249610900879,1.0,0.0538589246571064
263,1.6647377591580153,23.961950302124023,24.46593475341797,1.0,0.06610934436321259
264,2.6317207030951977,24.18499755859375,24.49374771118164,1.0,0.0786125659942627
265,1.7776486165821552,24.432029724121094,24.47031021118164,1.0,0.029761452227830887
266,1.1599453126545995,24.467731475830078,24.44281005859375,1.0,0.03899728134274483
267,1.7516079004853964,24.426715850830078,24.481874465942383,1.0,0.02481365203857422
268,1.68107099365443,24.27093505859375,24.49749755859375,1.0,0.01151188276708126
269,1.2356554698199034,24.42132568359375,24.491558074951172,1.0,0.022217918187379837
270,1.2988165644928813,24.39163589477539,24.43499755859375,1.0,0.04224921390414238
271,1.8830528426915407,24.454998016357422,24.484373092651367,1.0,0.01881585828959942
272,1.0043541444465518,24.283279418945312,24.495935440063477,1.0,0.03595495596528053
273,2.000041708815843,24.304920196533203,24.495624542236328,1.0,0.02347712032496929
274,1.1420662384480238,24.26483917236328,24.52374839782715,1.0,0.01589781790971756
275,0.8196016405709088,24.095073699951172,24.52374839782715,1.0,0.023064885288476944
276,1.2562427348457277,24.154293060302734,24.445932388305664,1.0,0.014927455224096775
277,0.8295762864872813,24.36273193359375,24.426559448242188,1.0,0.009174036793410778
278,1.9313369253650308,24.188669204711914,24.49249839782715,1.0,0.01034226268529892
279,1.9684635968878865,24.109214782714844,24.500621795654297,1.0,0.06490666419267654
280,1.9418497285805643,24.32562255859375,24.48937225341797,1.0,0.023236367851495743
281,1.3779499649535865,23.825542449951172,24.436559677124023,1.0,0.054702360183000565
282,1.6787913860753179,23.9581241607666,24.391559600830078,1.0,0.03410065174102783
283,1.4610755629837513,24.091951370239258,24.43093490600586,1.0,0.01988445222377777
284,2.494041806086898,24.34444808959961,24.38499641418457,1.0,0.0024014627560973167
285,1.6738270558416843,24.039684295654297,24.508434295654297,1.0,0.023891542106866837
286,1.510001553222537,24.19296646118164,24.472185134887695,1.0,0.038569338619709015
287,1.8308048574253917,23.484683990478516,24.452186584472656,1.0,0.034806568175554276
288,1.0746616392279975,24.020544052124023,24.478120803833008,1.0,0.008199742995202541
289,1.0198326464742422,23.618513107299805,24.43280792236328,1.0,0.03621196746826172
290,4.663238350301981,23.881872177124023,24.47718620300293,1.0,0.012212993577122688
291,2.0333216609433293,24.31570053100586,24.471248626708984,1.0,0.0029373469296842813
292,1.6819585910998285,24.464059829711914,24.527496337890625,1.0,0.001179245300590992
293,1.280854037962854,24.18233871459961,24.495309829711914,1.0,0.0045469580218195915
294,0.7304041471797973,24.409526824951172,24.514684677124023,1.0,0.006291360128670931
295,1.9267408815212548,24.42913818359375,24.463748931884766,1.0,0.01246970146894455
296,1.6356713771820068,23.832653045654297,24.472496032714844,1.0,0.02412000671029091
297,1.4953619823791087,23.67569923400879,24.422809600830078,1.0,0.05863909050822258
298,3.48296732082963,24.208669662475586,24.47780990600586,1.0,0.04305809363722801
299,3.10328321531415,23.87835693359375,24.4581241607666,1.0,0.01684572920203209

